forqs: Forward-in-time Simulation of Recombination, Quantitative Traits, and Selection

forqs is a forward-in-time simulation of recombination, quantitative traits, and selection. It was designed to investigate haplotype patterns resulting from scenarios where substantial evolutionary change has taken place in a small number of generations due to recombination and/or selection on polygenic quantitative traits. forqs is implemented as a command- line C++ program. Source code and binary executables for Linux, OSX, and Windows are freely available under a permissive BSD license.

==> tutorial_0_minimal.txt <==
#
# tutorial_0_minimal.txt
#

PopulationConfigGenerator_ConstantSize pcg
    population_size = 10
    generation_count = 3

SimulatorConfig
    output_directory = output_tutorial_0_minimal
    population_config_generator = pcg


==> tutorial_1_recombination_reporter.txt <==
#
# tutorial_1_recombination_reporter.txt
#

PopulationConfigGenerator_ConstantSize pcg
    generation_count = 3
    population_count = 1
    population_size = 10
    chromosome_lengths = 1e6

RecombinationPositionGenerator_Uniform rpg
    rate = 1

Reporter_Population reporter_population
    # update_step = 1

SimulatorConfig
    output_directory = output_tutorial_1_recombination_reporter
    population_config_generator = pcg
    recombination_position_generator = rpg
    reporter = reporter_population


==> tutorial_2_wright_fisher.txt <==
#
# tutorial_2_wright_fisher.txt
#

PopulationConfigGenerator_ConstantSize pcg
    population_size = 100
    generation_count = 200
    # population_count = 10

Locus my_locus
    chromosome = 1
    position = 100000

VariantIndicator_SingleLocusHardyWeinberg vi
    locus = my_locus
    allele_frequency = .5

Reporter_AlleleFrequencies reporter_allele_freqs
    locus = my_locus

SimulatorConfig
    output_directory = output_tutorial_2_wright_fisher
    population_config_generator = pcg
    variant_indicator = vi
    reporter = reporter_allele_freqs


==> tutorial_3_selection.txt <==
#
# tutorial_3_selection.txt
#

PopulationConfigGenerator_ConstantSize pcg
    population_size = 100
    generation_count = 100
    population_count = 10

Locus my_locus
    chromosome = 1
    position = 100000

VariantIndicator_SingleLocusHardyWeinberg vi
    locus = my_locus
    allele_frequency = .5

QuantitativeTrait_SingleLocusFitness qt
    locus = my_locus
    w0 = 1
    w1 = 1.1
    w2 = 1.2

FitnessFunction_Identity ff
    quantitative_trait = qt

Reporter_AlleleFrequencies reporter_allele_freqs
    locus = my_locus

Reporter_MeanFitnesses reporter_mean_fitnesses

Reporter_DeterministicTrajectories reporter_deterministic_trajectories
    initial_allele_frequency = .5
    w0 = 1
    w1 = 1.1
    w2 = 1.2

SimulatorConfig
    output_directory = output_tutorial_3_selection
    population_config_generator = pcg
    variant_indicator = vi
    quantitative_trait = qt
    fitness_function = ff
    reporter = reporter_allele_freqs
    reporter = reporter_mean_fitnesses
    reporter = reporter_deterministic_trajectories


==> tutorial_4a_trajectories.txt <==
#
# tutorial_4a_trajectories.txt
#

Trajectory_Constant popsize_1
    value = 100

Trajectory_Linear popsize_2
    begin:value = 2 100
    end:value = 5 400

Trajectory_Constant popsize_3
    value = 400

Trajectory_GenerationComposite popsize
    generation:trajectory = 0 popsize_1
    generation:trajectory = 2 popsize_2
    generation:trajectory = 5 popsize_3

PopulationConfigGenerator_LinearSteppingStone pcg
    generation_count = 8
    population_count = 2
    population_size = popsize

SimulatorConfig
    output_directory = output_tutorial_4a_trajectories
    write_popconfig = 1        # set this flag to write out the popconfig file
    population_config_generator = pcg



==> tutorial_4b_trajectories.txt <==
#
# tutorial_4b_trajectories.txt
#

# population 1

Trajectory_Constant popsize_pop1_1
    value = 100

Trajectory_Linear popsize_pop1_2
    begin:value = 2 100
    end:value = 5 400

Trajectory_Constant popsize_pop1_3
    value = 400

Trajectory_GenerationComposite popsize_pop1
    generation:trajectory = 0 popsize_pop1_1
    generation:trajectory = 2 popsize_pop1_2
    generation:trajectory = 5 popsize_pop1_3

# population 2

Trajectory_Exponential popsize_pop2
    generation_begin = 0
    value_begin = 1000
    rate = 0.693147     # log(2); population size doubles each generation

# composite trajectory

Trajectory_PopulationComposite popsize
    trajectories = popsize_pop1 popsize_pop2

PopulationConfigGenerator_LinearSteppingStone pcg
    generation_count = 8
    population_count = 2
    population_size = popsize

SimulatorConfig
    output_directory = output_tutorial_4b_trajectories
    write_popconfig = 1        # set this flag to write out the popconfig file
    population_config_generator = pcg



==> tutorial_5_qtl.txt <==
#
# tutorial_5_qtl.txt
#

PopulationConfigGenerator_ConstantSize pcg
    generation_count = 10
    population_count = 1
    population_size = 100
    chromosome_pair_count = 3
    chromosome_lengths = 1e6 1e6 1e6

Locus locus1
    chromosome = 1 
    position = 1000

Locus locus2
    chromosome = 2 
    position = 2000

Locus locus3
    chromosome = 3 
    position = 3000

LocusList loci
    loci = locus1 locus2 locus3

VariantIndicator_Random vi
    locus_list:population:frequencies = loci * .5 .5 .5

QuantitativeTrait_IndependentLoci qt
    qtl = locus1 0 .1 .2
    qtl = locus2 0 .2 .4
    qtl = locus3 0 .1 .2
    environmental_variance = .05

FitnessFunction_TruncationSelection ff
    quantitative_trait = qt
    proportion_selected = .5

Reporter_AlleleFrequencies reporter_allele_frequencies
    quantitative_trait = qt

Reporter_TraitValues reporter_trait_values
    quantitative_trait = qt
    write_full = 1

SimulatorConfig
    output_directory = output_tutorial_5_qtl
    population_config_generator = pcg
    variant_indicator = vi
    quantitative_trait = qt
    fitness_function = ff
    reporter = reporter_allele_frequencies
    reporter = reporter_trait_values
    write_vi = 1



==> tutorial_6_haplotype_frequencies.txt <==
#
# tutorial_6_haplotype_frequencies.txt
#

PopulationConfigGenerator_ConstantSize pcg
    generation_count = 20
    population_count = 1
    chromosome_pair_count = 1
    chromosome_lengths = 1e6
    population_size = 1000

RecombinationPositionGenerator_Uniform rpg
    rate = 3

Locus selected_locus
    chromosome = 1
    position = 500000

VariantIndicator_IDRange vi
    locus:start:count:step:value = selected_locus 0 1000 1 1

QuantitativeTrait_IndependentLoci qt
    qtl = selected_locus 1 1.1 1.2

FitnessFunction_Identity ff
    quantitative_trait = qt

Reporter_AlleleFrequencies reporter_allele_frequencies
    quantitative_trait = qt

HaplotypeGrouping_Uniform hg
    ids_per_group = 1000        # 2 groups of 500 individuals

Reporter_HaplotypeFrequencies reporter_haplotype_frequencies
    haplotype_grouping = hg
    chromosome_step = 1e5
    #update_step = 1

SimulatorConfig
    output_directory = output_tutorial_6_haplotype_frequencies
    population_config_generator = pcg
    recombination_position_generator = rpg
    variant_indicator = vi
    quantitative_trait = qt
    fitness_function = ff
    reporter = reporter_allele_frequencies
    reporter = reporter_haplotype_frequencies


